Intensity augmentation for domain transfer of whole breast segmentation in MRI

The segmentation of the breast from the chest wall is an important first step in the analysis of breast magnetic resonance images. 3D U-nets have been shown to obtain high segmentation accuracy and appear to generalize well when trained on one scanner type and tested on another scanner, provided that a very similar T1-weighted MR protocol is used. There has, however, been little work addressing the problem of domain adaptation when image intensities or patient orientation differ markedly between the training set and an unseen test set. To overcome the domain shift we propose to apply extensive intensity augmentation in addition to geometric augmentation during training. We explored both style transfer and a novel intensity remapping approach as intensity augmentation strategies. For our experiments, we trained a 3D U-net on T1-weighted scans and tested on T2-weighted scans. By applying intensity augmentation we increased segmentation performance from a DSC of 0.71 to 0.90. This performance is very close to the baseline performance of training and testing on T2-weighted scans (0.92). Furthermore, we applied our network to an independent test set made up of publicly available scans acquired using a T1-weighted TWIST sequence and a different coil configuration. On this dataset we obtained a performance of 0.89, close to the inter-observer variability of the ground truth segmentations (0.92). Our results show that using intensity augmentation in addition to geometric augmentation is a suitable method to overcome the intensity domain shift and we expect it to be useful for a wide range of segmentation tasks.

==> BoxPlotDiceNewQin.tikz <==
% This file was created by matplotlib2tikz v0.7.4.
\begin{tikzpicture}

\definecolor{color0}{RGB}{200, 221, 244}
\definecolor{color1}{RGB}{255, 142, 66}
\definecolor{color2}{RGB}{200, 221, 244}
\definecolor{color3}{RGB}{255, 142, 66}



%\definecolor{color0}{rgb}{0.631372549019608,0.788235294117647,0.956862745098039}
%\definecolor{color1}{rgb}{1,0.705882352941177,0.509803921568627}
%\definecolor{color2}{rgb}{0.672058823529412,0.789705882352941,0.916176470588235}
%\definecolor{color3}{rgb}{0.938725490196078,0.718137254901961,0.571078431372549}

\begin{axis}[
height=\figureheight,
width=\figurewidth,
legend cell align={left},
legend style={at={(0.97,0.03)}, anchor=south east, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Augmentation Method},
xmin=-0.5, xmax=4.5,
xtick style={color=black},
xtick={0,1,2,3,4},
xticklabels={None,Geom,Geom + Style,Geom + Remap,Geom + Style + Remap},
y grid style={white!69.01960784313725!black},
ylabel={DSC},
ymin=0.3, ymax=1,
ytick style={color=black},
ytick={0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1},
yticklabels={0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0}
]
\path [draw=white!45.09803921568628!black, fill=color2, semithick]
(axis cs:-0.396,0.554220650005858)
--(axis cs:-0.004,0.554220650005858)
--(axis cs:-0.004,0.701008834851638)
--(axis cs:-0.396,0.701008834851638)
--(axis cs:-0.396,0.554220650005858)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color3, semithick]
(axis cs:0.004,0.71975787175)
--(axis cs:0.396,0.71975787175)
--(axis cs:0.396,0.8229122855)
--(axis cs:0.004,0.8229122855)
--(axis cs:0.004,0.71975787175)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color2, semithick]
(axis cs:0.604,0.644318272093733)
--(axis cs:0.996,0.644318272093733)
--(axis cs:0.996,0.801978482586104)
--(axis cs:0.604,0.801978482586104)
--(axis cs:0.604,0.644318272093733)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color3, semithick]
(axis cs:1.004,0.82632964925)
--(axis cs:1.396,0.82632964925)
--(axis cs:1.396,0.8878012515)
--(axis cs:1.004,0.8878012515)
--(axis cs:1.004,0.82632964925)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color2, semithick]
(axis cs:1.604,0.846247507394427)
--(axis cs:1.996,0.846247507394427)
--(axis cs:1.996,0.905729583210485)
--(axis cs:1.604,0.905729583210485)
--(axis cs:1.604,0.846247507394427)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color3, semithick]
(axis cs:2.004,0.87154966275)
--(axis cs:2.396,0.87154966275)
--(axis cs:2.396,0.90894911625)
--(axis cs:2.004,0.90894911625)
--(axis cs:2.004,0.87154966275)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color2, semithick]
(axis cs:2.604,0.889696333826222)
--(axis cs:2.996,0.889696333826222)
--(axis cs:2.996,0.921524117525899)
--(axis cs:2.604,0.921524117525899)
--(axis cs:2.604,0.889696333826222)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color3, semithick]
(axis cs:3.004,0.86555081275)
--(axis cs:3.396,0.86555081275)
--(axis cs:3.396,0.88929182675)
--(axis cs:3.004,0.88929182675)
--(axis cs:3.004,0.86555081275)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color2, semithick]
(axis cs:3.604,0.898726010517932)
--(axis cs:3.996,0.898726010517932)
--(axis cs:3.996,0.927571566546229)
--(axis cs:3.604,0.927571566546229)
--(axis cs:3.604,0.898726010517932)
--cycle;
\path [draw=white!45.09803921568628!black, fill=color3, semithick]
(axis cs:4.004,0.8644454835)
--(axis cs:4.396,0.8644454835)
--(axis cs:4.396,0.8880710195)
--(axis cs:4.004,0.8880710195)
--(axis cs:4.004,0.8644454835)
--cycle;

%\addlegendentry{QIN-Breast}
%draw[draw=white!45.09803921568628!black,fill=color2,line width=0.30000000000000004pt] (axis cs:0,0) rectangle (axis cs:0,0);
\addlegendimage{area legend,draw=white!45.09803921568628!black,fill=color2,line width=0.30000000000000004pt};
\addlegendentry{Sunnybrook T2 test set}

%\draw[draw=white!45.09803921568628!black,fill=color3,line width=0.30000000000000004pt] (axis %cs:0,0) rectangle (axis cs:0,0);
\addlegendimage{area legend,draw=white!45.09803921568628!black,fill=color3,line width=0.30000000000000004pt};
\addlegendentry{QIN-Breast Post-processed}

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
-0.2 0.554220650005858
-0.2 0.382934044414816
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
-0.2 0.701008834851638
-0.2 0.846682544158567
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
-0.298 0.382934044414816
-0.102 0.382934044414816
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
-0.298 0.846682544158567
-0.102 0.846682544158567
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.2 0.71975787175
0.2 0.601665425
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.2 0.8229122855
0.2 0.874098008
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.102 0.601665425
0.298 0.601665425
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.102 0.874098008
0.298 0.874098008
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.8 0.644318272093733
0.8 0.491449297028866
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.8 0.801978482586104
0.8 0.906108385832142
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.702 0.491449297028866
0.898 0.491449297028866
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.702 0.906108385832142
0.898 0.906108385832142
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.2 0.82632964925
1.2 0.735781804
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.2 0.8878012515
1.2 0.91051104
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.102 0.735781804
1.298 0.735781804
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.102 0.91051104
1.298 0.91051104
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.8 0.846247507394427
1.8 0.768293310904753
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.8 0.905729583210485
1.8 0.933239034227774
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.702 0.768293310904753
1.898 0.768293310904753
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.702 0.933239034227774
1.898 0.933239034227774
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.2 0.87154966275
2.2 0.865652767
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.2 0.90894911625
2.2 0.940905788
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.102 0.865652767
2.298 0.865652767
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.102 0.940905788
2.298 0.940905788
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.8 0.889696333826222
2.8 0.857937142598488
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.8 0.921524117525899
2.8 0.939314683730988
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.702 0.857937142598488
2.898 0.857937142598488
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.702 0.939314683730988
2.898 0.939314683730988
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.2 0.86555081275
3.2 0.842137999
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.2 0.88929182675
3.2 0.924703331
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.102 0.842137999
3.298 0.842137999
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.102 0.924703331
3.298 0.924703331
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.8 0.898726010517932
3.8 0.863665153360647
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.8 0.927571566546229
3.8 0.950787187721349
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.702 0.863665153360647
3.898 0.863665153360647
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.702 0.950787187721349
3.898 0.950787187721349
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
4.2 0.8644454835
4.2 0.829689055
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
4.2 0.8880710195
4.2 0.899919613
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
4.102 0.829689055
4.298 0.829689055
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
4.102 0.899919613
4.298 0.899919613
};

\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
-0.396 0.658138661332258
-0.004 0.658138661332258
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.004 0.8002847055
0.396 0.8002847055
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
0.604 0.737210405014227
0.996 0.737210405014227
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.004 0.8761446445
1.396 0.8761446445
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
1.604 0.880726743039269
1.996 0.880726743039269
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.004 0.8893234235
2.396 0.8893234235
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
2.604 0.912458043938757
2.996 0.912458043938757
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.004 0.8794455165
3.396 0.8794455165
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
3.604 0.912950222244666
3.996 0.912950222244666
};
\addplot [semithick, white!45.09803921568628!black, forget plot]
table {%
4.004 0.8799740125
4.396 0.8799740125
};
\addplot [only marks,mark size=1pt,  draw=white!45.09803921568628!black, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
-0.2 0.3168564214814
-0.2 0.382934044414816
-0.2 0.416538439619308
-0.2 0.494670906079242
-0.2 0.509517471241979
-0.2 0.520520323925866
-0.258265392024238 0.521948087062323
-0.2 0.546926595943085
-0.2 0.576102812194176
-0.2 0.586815234086125
-0.2 0.597503038338305
-0.2 0.617960550126674
-0.25661769220423 0.620817281165619
-0.144647380780036 0.621530199652823
-0.2 0.657448148000409
-0.258300211073398 0.658829174664108
-0.143831899495599 0.660578798927778
-0.314440689541969 0.661975809558049
-0.2 0.669301162498059
-0.2 0.683501960171021
-0.256557069181436 0.686397270393483
-0.170553298853628 0.692655914099519
-0.2 0.703793141769012
-0.210629058328279 0.71419439967492
-0.17583387295634 0.722719757775687
-0.2 0.733753409892102
-0.248698108480445 0.739681081983637
-0.2 0.813405145528962
-0.2 0.826313947592078
-0.2 0.846682544158567
};
\addplot [only marks, mark size=1pt, draw=white!45.09803921568628!black, fill=color1, colormap/viridis, forget plot]
table{%
x                      y
0.2 0.601665425
0.2 0.673166717
0.2 0.70552413
0.172584320345525 0.714879887
0.231057682005536 0.715999381
0.2 0.731033344
0.2 0.770527389
0.143206363459733 0.773268835
0.2 0.785644765
0.2 0.814924646
0.141468904774473 0.815941889
0.258404495271854 0.81615493
0.0876012888189812 0.820183148
0.298906320227608 0.823821998
0.2 0.836516329
0.141264339706416 0.837025155
0.183896246803155 0.846687492
0.2 0.874098008
};
\addplot [only marks,mark size=1pt,  draw=white!45.09803921568628!black, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
0.8 0.341950800059817
0.8 0.395651107069657
0.8 0.491449297028866
0.8 0.52520674123826
0.8 0.588285560015964
0.8 0.605917322293943
0.8 0.623099384711649
0.8 0.640665726105359
0.8 0.655275910058854
0.771073844432194 0.664483388288716
0.8 0.675990398358193
0.741196732163128 0.676033817173053
0.8 0.689877723316297
0.8 0.708750078820071
0.762129640010024 0.716840459706928
0.8 0.757580350321525
0.748838193792858 0.762793792852296
0.831118605029597 0.766553631982866
0.8 0.775683118795931
0.750852571123245 0.781489610352592
0.8 0.79279602753308
0.74206086335074 0.794602883391065
0.8 0.804437015651117
0.8 0.820977265833094
0.741881154273302 0.822586659816197
0.85479773055577 0.824813836494684
0.8 0.845013388205189
0.8 0.858422682064736
0.757930054898403 0.865811593205302
0.8 0.906108385832142
};
\addplot [only marks, mark size=1pt, draw=white!45.09803921568628!black, fill=color1, colormap/viridis, forget plot]
table{%
x                      y
1.2 0.720571643
1.2 0.735781804
1.2 0.771175042
1.2 0.825594923
1.14120732922141 0.825800327
1.25736795882754 0.827917616
1.2 0.854693723
1.2 0.868400331
1.14155020857027 0.869558952
1.2 0.882730337
1.14154429678587 0.883879271
1.25830027674028 0.884111274
1.31709023322111 0.884340432
1.08995568786376 0.888954858
1.2 0.894797193
1.16134396052902 0.902766484
1.22884502199898 0.9040129
1.27523836536355 0.91051104
};
\addplot [only marks, mark size=1pt, draw=white!45.09803921568628!black, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
1.8 0.768293310904753
1.8 0.779225458405149
1.76968374789541 0.788287140190912
1.8 0.821379665758669
1.76126898608401 0.82933717416476
1.8235909481282 0.831066769891468
1.87827834822175 0.834953924372418
1.8 0.843466663246855
1.8 0.854590039837144
1.8 0.869743445077941
1.74421581983063 0.873088759117013
1.85261830946864 0.874464785676103
1.91091353512463 0.875852602383041
1.69354477555508 0.878454984489055
1.634936219924 0.879315976957259
1.8 0.882137509121279
1.8 0.89484410951638
1.74393870569804 0.898036079267751
1.85122610153213 0.900037091635361
1.91002975256091 0.900057770075101
1.69126130930695 0.902736061008451
1.96690542855463 0.902743642473792
1.8 0.906724896789382
1.63706397275677 0.906839210611452
1.996 0.908355713811521
1.74557245080195 0.910728273731813
1.8 0.919786224416431
1.74519250331665 0.92361828042982
1.85390145283908 0.924013556300697
1.8 0.933239034227774
};
\addplot [only marks,mark size=1pt,  draw=white!45.09803921568628!black, fill=color1, colormap/viridis, forget plot]
table{%
x                      y
2.2 0.773666331
2.2 0.865652767
2.14127130525068 0.866186965
2.25847633882292 0.86676722
2.08411349163557 0.868671581
2.2 0.880183908
2.14121631540249 0.880460248
2.25862660913147 0.881004184
2.09317602107619 0.88655906
2.2 0.892087787
2.25807948818497 0.893742497
2.15262936499394 0.898353729
2.2 0.906466536
2.14415092298454 0.909776643
2.25268087640907 0.911165256
2.31133326690253 0.911923582
2.2 0.937130145
2.14507158391466 0.940905788
};
\addplot [only marks, mark size=1pt, draw=white!45.09803921568628!black, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
2.8 0.762221993410214
2.7652351240842 0.770751349867301
2.8 0.857937142598488
2.8 0.872321713413635
2.78824161932112 0.88268358754622
2.84536327218174 0.885194956541443
2.73850434543925 0.888325294081452
2.9006221001122 0.888811300340959
2.68412873535043 0.892351434282014
2.8 0.895463402960583
2.845389828319 0.902186858391238
2.79563036401571 0.907822232567083
2.73757246188533 0.909501264673455
2.87496267156046 0.911327650456971
2.68055310525615 0.91208672864989
2.93317056095388 0.912829359227623
2.62197001712555 0.913002064611364
2.990538744625 0.915151872603952
2.604 0.915287232327741
2.8 0.920250829952047
2.74140019706587 0.921130880486295
2.85657736752464 0.921372922437673
2.996 0.92157451588864
2.91467933157127 0.923001912045889
2.68360191974816 0.923078190249487
2.62504064076638 0.924037602500581
2.604 0.924055384549384
2.996 0.92476344996913
2.8 0.934621327060396
2.7473043439342 0.939314683730988
};
\addplot [only marks,mark size=1pt,  draw=white!45.09803921568628!black, fill=color1, colormap/viridis, forget plot]
table{%
x                      y
3.2 0.778395935
3.2 0.82689995
3.2 0.842137999
3.2 0.858920968
3.15277346407122 0.865221993
3.24079688033734 0.866537272
3.29613554796603 0.870113911
3.2 0.876554242
3.25718049601123 0.87902192
3.1441596598635 0.879869113
3.08613434049476 0.881584188
3.31278160772911 0.882464397
3.03131422595963 0.885410402
3.2 0.890585635
3.25267765497817 0.895285523
3.2 0.907523422
3.2 0.924703331
3.2 0.939652057
};
\addplot [only marks, mark size=1pt, draw=white!45.09803921568628!black, fill=color0, colormap/viridis, forget plot]
table{%
x                      y
3.8 0.708893898625555
3.8 0.833936413138942
3.8 0.863665153360647
3.74905958046548 0.868948247078464
3.84841129239669 0.869668331412473
3.8 0.878775659824047
3.8 0.895556510864468
3.74355308711008 0.8985205346781
3.85490652572125 0.89934243803743
3.69103664692283 0.903278418308478
3.7897704641393 0.905970717524488
3.89198132081537 0.907551135063152
3.94976535723036 0.909512066653898
3.73789438325602 0.910950635439759
3.83628391477539 0.912441027309572
3.67512622101664 0.91345941717976
3.78607970764205 0.917947342586923
3.88583684548348 0.918134958473253
3.62502518079195 0.91899604115211
3.83560945435568 0.923647794282743
3.73817569428666 0.924080727646401
3.67937667907141 0.924215118090609
3.88945435606022 0.928690382698103
3.7896009553302 0.930233837941456
3.94670668054001 0.931103593359108
3.6400422921887 0.932076318742985
3.84102014452844 0.935364727608495
3.73995639158853 0.935901893749344
3.79378691553439 0.941664129772984
3.82352859011151 0.950787187721349
};
\addplot [only marks,mark size=1pt,  draw=white!45.09803921568628!black, fill=color1, colormap/viridis, forget plot]
table{%
x                      y
4.2 0.804893904
4.2 0.82201034
4.15956645243379 0.829689055
4.21396376278071 0.833705703
4.2 0.864280999
4.14131014812541 0.864938937
4.25692316057887 0.866934136
4.1052578665497 0.873293645
4.2 0.878030188
4.25468631323847 0.881917837
4.14578875825788 0.882127392
4.30706728188428 0.886723779
4.09343922068841 0.886944398
4.21016114345432 0.88844656
4.2 0.898919235
4.14145991832574 0.899919613
4.2 0.92880016
4.15313738412267 0.935188461
};
\end{axis}

\end{tikzpicture}
